Fast Verification of Strong Database Isolation (Extended Version)

Strong isolation guarantees, such as serializability and snapshot isolation, are essential for maintaining data consistency and integrity in modern databases. Verifying whether a database upholds its claimed guarantees is increasingly critical, as these guarantees form a contract between the vendor and its users. However, this task is challenging, particularly in black-box settings, where only observable system behavior is available and often involves uncertain dependencies between transactions. In this paper, we present VeriStrong, a fast verifier for strong database isolation. At its core is a novel formalism called hyper-polygraphs, which compactly captures both certain and uncertain transactional dependencies in database executions. Leveraging this formalism, we develop sound and complete encodings for verifying both serializability and snapshot isolation. To achieve high efficiency, VeriStrong tailors SMT solving to the characteristics of database workloads, in contrast to prior general-purpose approaches. Our extensive evaluation across diverse benchmarks shows that VeriStrong not only significantly outperforms state-of-the-art verifiers on the workloads they support, but also scales to large, general workloads beyond their reach, while maintaining high accuracy in detecting isolation anomalies.

==> figs/cycle-width/data/data.csv <==
param,gtpcc,gtwitter,grubis,grh,grw,gwh
1,2.7,4.3,1.9,0.2,0.6,0.5,
2,12.0,46.7,11.2,8.0,2.7,3.2,
3,28.6,20.7,19.5,21.5,10.0,11.7,
4,19.9,11.2,15.5,18.9,11.8,13.8,
5,14.2,10.1,17.8,18.0,13.6,15.3,
6,10.1,4,11.5,10.4,14.1,15.1,
7,5.6,1.8,8.5,8.7,12.6,12.8,
8,3.4,1,5,6.4,10.6,10.1,
9,2,0,4.7,2.6,8.5,6.9,
10,1,0,1.6,2.8,6.0,4.4,
11,0.4,0,1.7,0.9,3.9,2.7,
12,0.2,0,0.6,0.5,2.4,1.5,
13,0.05,0,0.3,0.5,1.5,0.8,
14,0,0,0.2,0,0.8,0.5,
15,0,0,0,0.2,0.4,0.2,
16,0,0,0,0,0.3,0.1,
17,0,0,0,0.2,0.2,0.1,
18,0,0,0,0,0.1,0,
19,0,0,0,0,0.1,0,

==> figs/cycle-width/data/minimized-data.csv <==
param,gtpcc,gtwitter,grubis,grh,grw,gwh
1,11.14,5.78,6.15,2.60,4.80,4.56
2,84.81,87.68,49.89,71.39,80.16,80.43
3,4.04,4.71,28.25,17.73,14.12,11.27
4,0.01,1.45,10.71,6.15,2.83,2.43
5,0,0.36,3.64,0.71,0.99,0.77
6,0,0,1.25,1.18,0.53,0.36
7,0,0,0,0,0.17,0.11
8,0,0,0.11,0,0.11,0.04
9,0,0,0,0,0.02,0.02
10,0,0,0,0,0,0

==> figs/cycle-width/data/minimized-raw.csv <==
param,gtpcc,gtwitter,grubis,grh,grw,gwh
1,452,16,54,11,683,1226,
2,3441,242,438,302,11415,21624,
3,164,13,248,75,1612,3029,
4,4,4,94,26,323,654,
5,0,1,32,3,113,208,
6,0,0,11,5,61,98,
7,0,0,1,0,19,29,
8,0,0,0,1,12,12,
9,0,0,0,0,3,5,
10,0,0,0,0,0,1,

==> figs/cycle-width/data/raw.csv <==
param,gtpcc,gtwitter,grubis,grh,grw,gwh
1,110,12,17,1,80,135,
2,486,129,98,34,382,871,
3,1160,57,171,91,1417,3155,
4,808,31,136,80,1674,3697,
5,575,28,156,76,1933,4127,
6,410,11,101,44,2005,4062,
7,229,5,75,37,1799,3430,
8,138,3,44,27,1508,2728,
9,78,0,41,11,1204,1852,
10,39,0,14,12,849,1189,
11,18,0,15,4,562,733,
12,8,0,5,2,347,413,
13,2,0,3,2,217,223,
14,0,0,2,0,119,130,
15,0,0,0,1,52,64,
16,0,0,0,0,47,38,
17,0,0,0,1,22,22,
18,0,0,0,0,11,6,
19,0,0,0,0,8,5,
20,0,0,0,0,2,3,
21,0,0,0,0,3,3,
sum,4061,276,878,423,14241,26886

==> figs/cycle-width/data/rubis.csv <==
param,times,sum
1,1470,1470
2,868,2338,
3,3877,6215
4,531,6746
5,78,6824
6,5,6829
7,1,6830

==> figs/cycle-width/data/twitter.csv <==
param,times
1,1563
2,488
3,150
4,14
5,1
6,4
7,1

==> figs/eval/ablation/data.csv <==
param,ours,o23,o22,o21,o12,o11
gtpcc,0.748,0.745,0.714,2.577,2.820,2.866
gtwitter,1.712,1.743,2.386,40.455,48.313,45.304
grubis,5.059,7.372,11.059,10000,10000,10000
grh,1.388,1.343,1.138,7.459,6.691,5.004
grw,17.827,24.982,38.773,2695.320,2839.075,2623.266
gwh,48.906,91.761,222.016,4606.782,4385.415,4337.132
grv,113.536,223.283,1127.853,10000,10000,10000

==> figs/eval/ablation/data2.csv <==
param,ours,o12,o11,o23,o22,o21
gtpcc,0.656,0.655,0.663,0.663,0.686,2.866
gtwitter,1.508,1.783,1.513,1.634,2.065,45.304
grubis,4.483,7.847,9.377,6.098,11.663,10000
grh,1.233,1.287,1.211,1.212,0.962,5.004
grw,16.189,17.229,16.106,23.186,36.241,2623.266
gwh,43.944,45.771,44.178,81.768,193.028,4337.132
grv,104.063,179.207,112.417,226.149,1327.790,10000

==> figs/eval/ablation/data3.csv <==
param,ours,wo-o2,wo-o1-o2
gtpcc,0.673,0.678,2.866
gtwitter,1.528,1.575,45.304
grubis,4.610,6.769,10000
grh,1.219,1.213,5.004
grw,17.014,24.098,2623.266
gwh,46.115,87.859,4337.132
grv,109.346,216.193,10000

==> figs/eval/combination/10k.csv <==
param,ours,mono+p,mono+pc
gtpcc,0.248,1.440,1.592
gtwitter,1.104,2.257,2.408
grubis,3.453,12.365,42.618
grh,0.940,5.173,5.530
grw,13.343,86.162,56.623
gwh,30.566,310.367,135.109
gdv,94.230,377.794,409.316

==> figs/eval/combination/1k.csv <==
param,ours,mono+p,mono+pc
gtpcc,0.154,0.488,5.180
gtwitter,0.039,0.034,0.093
grubis,0.046,0.062,0.224
grh,0.069,0.118,1.291
grw,0.403,0.981,39.585
gwh,0.810,1.744,66.912
gdv,1.462,2.573,42.423

==> figs/eval/combination/5k.csv <==
param,ours,mono+p,mono+pc
gtpcc,3.559,15.869,16.903
gtwitter,0.308,0.588,0.653
grubis,0.524,1.770,3.390
grh,0.402,1.424,1.528
grw,4.326,16.398,12.137
gwh,11.437,71.691,30.804
gdv,27.792,85.046,81.261

==> figs/eval/decomposition/data.csv <==
param,construct,prune,encode,solve
gtpcc,0.028,0.158,0.035,0.024
gtwitter,0.098,0.280,0.488,0.231
grubis,0.149,0.504,0.778,2.063
grh,0.059,0.234,0.555,0.082
grw,1.529,3.080,5.944,1.590
gwh,3.855,4.603,17.371,3.860
grv,1.504,3.056,16.651,74.439

==> figs/eval/decomposition/data2.csv <==
param,construct,prune,encode,solve
gtpcc,0,0,0,5.001
gtwitter,0,0,0,5.001
grubis,0,0,0,5.001
grh,0,0,0,5.001
grw,1.529,3.080,5.944,1.590
gwh,3.855,4.603,17.371,3.860
grv,1.504,3.056,16.651,74.439

==> figs/eval/encode-cycle-width/encode-time.csv <==
param,grubis,gtwitter,grh,grw,gwh,gdv
#vars,2861,1333,162,10833,25786,25534,
encode-1(pruning),0.504,0.283,0.236,3.069,4.577,3.060,
encode-2,0.268,0.179,0.212,2.077,7.616,7.758,
encode-3,100.738,9.912,0.017,TO,TO,TO
encode-4,TO,TO,0.791,TO,TO,TO
checking-time(w/encode-2),4.610,1.528,1.219,17.014,46.115,109.346
checking-time(w/encode-4),TO,TO,1.728,TO,TO,TO

==> figs/eval/encode-cycle-width/runtime-each.csv <==
param,x,grubis,gtwitter,grh,grw,gwh,gdv
1,1,0.504,0.283,0.236,3.069,4.577,3.060,
2,2,0.268,0.179,0.212,2.077,7.616,7.758,
3,3,100.738,9.912,0.017,600,600,600,
4,4,600,600,0.791,,,,

==> figs/eval/encode-cycle-width/runtime-each2.csv <==
param,1,2,3,4,
grubis,0.504,0.268,100.738,600,
gtwitter,0.283,0.179,9.912,600,
grh,0.236,0.212,0.017,0.791,
grw,3.069,2.077,600,,
gwh,4.577,7.616,600,,
gdv,3.060,7.758,600,,

==> figs/eval/encode-cycle-width/runtime-large-to.csv <==
param,grubis,gtwitter,grh,grw,gwh,gdv
1,10.628,1.180,0.694,21.101,100.479,456.276
2,6.185,1.117,0.984,16.416,57.464,169.974
3,264.124,26.387,1.002,1100,1100,1100
4,1100,1100,3.333,,,

==> figs/eval/encode-cycle-width/runtime.csv <==
param,grubis,gtwitter,grh,grw,gwh,gdv
1,10.628,1.180,0.694,21.101,100.479,456.276
2,6.185,1.117,0.984,16.416,57.464,169.974
3,264.124,26.387,1.002,600,600,600
4,600,600,3.333,,,

==> figs/eval/gpu-wo-pro6000/end-to-end.csv <==
param,ours,cobra(w/pro6000),cobra(w/h800),cobra(w/v100)
1000,0.068,0.180,0.161,0.417,
2000,0.187,0.317,0.826,1.061,
4000,0.544,1.017,2.455,3.028,
6000,1.098,2.272,5.521,5.557,
8000,1.942,3.886,9.046,9.820,
10000,2.961,7.001,15.714,16.503,
12000,4.268,10.588,23.270,24.306,
14000,6.050,16.266,32.945,37.567,
16000,7.759,22.647,46.754,45.283,

==> figs/eval/gpu-wo-pro6000/reachability.csv <==
param,ours,cobra(w/pro6000),cobra(w/h800),cobra(w/v100)
1000,0,0.004,0.007,0.008,
2000,0.002,0.013,0.018,0.015,
4000,0.005,0.072,0.100,0.080,
6000,0.014,0.219,0.310,0.205,
8000,0.030,0.497,0.701,0.489,
10000,0.052,0.903,1.269,0.907,
12000,0.082,1.525,2.133,1.559,
14000,0.123,2.336,3.317,2.370,
16000,0.160,3.444,4.847,3.123,

==> figs/eval/gpu/end-to-end.csv <==
param,ours,cobra(w/pro6000),cobra(w/h800),cobra(w/v100)
1000,0.050,0.180,0.161,0.417,
2000,0.131,0.317,0.826,1.061,
4000,0.387,1.017,2.455,3.028,
6000,0.852,2.272,5.521,5.557,
8000,1.54,3.886,9.046,9.820,
10000,2.39,7.001,15.714,16.503,
12000,3.57,10.588,23.270,24.306,
14000,5.19,16.266,32.945,37.567,
16000,6.72,22.647,46.754,45.283,

==> figs/eval/gpu/reachability.csv <==
param,ours,cobra(w/pro6000),cobra(w/h800),cobra(w/v100)
1000,0,0.004,0.007,0.008,
2000,0.001,0.013,0.018,0.015,
4000,0.003,0.072,0.100,0.080,
6000,0.011,0.219,0.310,0.205,
8000,0.026,0.497,0.701,0.489,
10000,0.044,0.903,1.269,0.907,
12000,0.065,1.525,2.133,1.559,
14000,0.105,2.336,3.317,2.370,
16000,0.127,3.444,4.847,3.123,

==> figs/eval/list-rw/data.csv <==
param,ours-rw,ours-list,elle
0,35.678,13.980,2.852
0.25,124.363,42.411,
0.5,378.708,158.386,
0.75,1212.312,311.282,
1,2747.267,570.137,

==> figs/eval/new-ablation/data.csv <==
param,ours,ours-h,ours-hc,ours-hcp,ours-label,ours-h-label,ours-hc-label,ours-hcp-label,
gtpcc,0.248,0.248,0.254,161.462,0.3,0.3,0.3,161.5,
gtwitter,1.104,1.117,1.180,600,1.1,1.1,1.2,TO,
grubis,3.453,6.185,10.628,600,3.5,6.2,10.6,TO,
grh,0.940,0.984,0.694,119.080,0.9,1.0,0.7,119.1,
grw,13.343,16.416,21.101,600,13.3,16.4,21.1,TO,
gwh,30.566,57.464,100.479,600,30.6,57.5,100.5,TO,
gdv,94.230,169.974,456.276,600,94.2,170.0,456.3,TO,

==> figs/eval/o1/data.csv <==
param,w-o1,wo-o1
35,804.509,836.321
40,143.105,164.776
45,80.347,92.681
50,40.377,59.777

==> figs/eval/repeat-ratio/data.csv <==
param,uv,0.5,0.7,0.9,1.1,1.3,1.5
2000,0.463,0.602,0.553,0.575,0.655,0.958,1.384
4000,2.464,2.772,2.762,3.391,3.436,5.108,7.561
6000,6.021,6.011,6.930,7.217,8.081,13.080,21.427
8000,12.173,11.568,12.851,13.749,18.778,31.161,47.767
10000,19.396,19.111,19.913,24.246,34.200,45.499,80.040

==> figs/eval/scalability/dup/mem.csv <==
param,grh,grw,gwh
0.25,11.1,43.1,62.3
0.5,11.1,43.1,62.4
0.75,11.0,42.6,62.4
1,10.8,42.3,61.8

==> figs/eval/scalability/dup/runtime.csv <==
param,grh,grw,gwh
0.25,0.052,1.636,4.880
0.5,0.053,1.523,4.949
0.75,0.060,1.582,5.910
0.99,0.057,2.488,8.324

==> figs/eval/scalability/rate/mem.csv <==
param,grh,grw,gwh
0,11.2,45.3,62.0
0.25,11.1,44.2,62.4
0.5,11.1,44.6,62.3
0.75,11.1,43.5,62.6
1,10.9,43.1,62.7

==> figs/eval/scalability/rate/runtime.csv <==
param,grh,grw,gwh
0,0.050,1.608,4.754
0.25,0.051,1.658,4.857
0.5,0.052,1.599,4.454
0.75,0.056,1.610,4.810
1,0.052,1.498,5.106

==> figs/eval/scalability/txns-ser/mem.csv <==
param,grh,grw,gwh
20,1.31,2.72,3.42
40,3.05,8.09,11.01
60,5.15,16.7,22.91
80,7.64,28.4,39.00
100,10.58,42.1,59.92

==> figs/eval/scalability/txns-ser/runtime.csv <==
param,grh,grw,gwh
20,0.001,0.03,0.1
40,0.01,0.17,0.57
60,0.02,0.46,1.53
80,0.03,0.96,2.82
100,0.05,1.69,4.93

==> figs/eval/scalability/txns-si/mem.csv <==
param,grh,grw,gwh
10,0.46,2.43,3.18
20,1.14,12.99,17.37
30,2.25,35.31,47.97
40,3.61,72.97,98.11
50,5.57,125.80,171.04


==> figs/eval/scalability/txns-si/runtime.csv <==
param,grh,grw,gwh
10,0.001,0.02,0.05
20,0.002,0.14,0.38
30,0.007,0.51,1.26
40,0.015,1.22,3.11
50,0.02,2.20,6.62

==> figs/eval/uv/runtime/ser.csv <==
param,ours,cobra(w/v100),cobra(w/h800),cobra(w/pro6000),cobra(w/ogpu),dbcop
1000,0.067,0.417,0.161,0.180,2.976,2.488
2000,0.187,1.061,0.826,0.317,72.816,58.558
4000,0.681,3.028,2.455,1.017,500,500
6000,1.546,5.557,5.521,2.272,,
8000,2.686,9.820,9.046,3.886,,
10000,4.145,16.503,15.714,7.001,,
12000,6.004,24.306,23.270,10.588,,
14000,8.541,37.567,32.945,16.266,,
16000,11.276,45.283,46.754,22.647,,

==> figs/eval/uv/runtime/si-cut.csv <==
param,ours,polysi,viper,dbcop
6000,1.409,3.548,
7000,1.856,4.030,
8000,2.430,4.456,
9000,3.282,5.051,
10000,4.006,5.552,

==> figs/eval/uv/runtime/si-raw.csv <==
param,ours,polysi,viper,dbcop
1000,0.047,0.443,0.436,1.304
2000,0.160,0.904,0.642,38.437
3000,0.333,1.437,1.169,212.710
4000,0.553,2.228,2.036,500
5000,0.873,2.933,8.367,
6000,1.409,3.548,22.503,
7000,1.856,4.030,60.180,
8000,2.430,4.456,140.087,
9000,3.282,5.051,294.950,
10000,4.006,5.552,619.047,

==> figs/eval/uv/runtime/si.csv <==
param,ours,polysi,viper,dbcop
1000,0.047,0.443,0.436,1.304
2000,0.160,0.904,0.642,38.437
3000,0.333,1.437,1.169,212.710
4000,0.553,2.228,2.036,
5000,0.873,2.933,8.367,
6000,1.409,3.548,22.503,
7000,1.856,4.030,60.180,
8000,2.430,4.456,
9000,3.282,5.051,
10000,4.006,5.552,

==> figs/eval/various/data/mem-dupkeypct.csv <==
param,ours,baseline-pruning,baseline
0,192.86588541666666,261.4830729166667,
20,193.50520833333334,266.7278645833333,
40,193.32682291666666,269.0,
60,193.3515625,272.7213541666667,
80,194.42578125,276.7994791666667,
100,193.67708333333334,276.7552083333333,


==> figs/eval/various/data/mem-evts.csv <==
param,ours,baseline-pruning,baseline
5,126.55989583333333,57.666666666666664,84.96354166666667
10,153.65755208333334,137.50520833333334,
15,194.01692708333334,269.8515625,
20,249.03125,439.8229166666667,
25,317.7916666666667,644.9934895833334,
30,388.9010416666667,863.23828125,


==> figs/eval/various/data/mem-keys.csv <==
param,ours,baseline-pruning,baseline
2000,276.92578125,552.05859375,
4000,207.9765625,318.6184895833333,
6000,185.20052083333334,245.62239583333334,
8000,171.94791666666666,192.37109375,
10000,164.49739583333334,172.78255208333334,


==> figs/eval/various/data/mem-readpct.csv <==
param,ours,baseline-pruning,baseline
5,363.3606770833333,,
25,245.3984375,382.4596354166667,
50,194.01692708333334,269.8515625,
75,157.94401041666666,174.46614583333334,
95,128.20963541666666,66.46484375,83.26041666666667


==> figs/eval/various/data/mem-sessions.csv <==
param,ours,baseline-pruning,baseline
5,42.518229166666664,32.4296875,44.515625
10,84.93880208333333,82.51041666666667,
15,134.28645833333334,162.4765625,
20,194.01692708333334,269.8515625,
25,262.3776041666667,412.6627604166667,
30,337.8190104166667,588.5729166666666,


==> figs/eval/various/data/mem-txns.csv <==
param,ours,baseline-pruning,baseline
10,21.161458333333332,14.803385416666666,16.868489583333332
20,35.5703125,25.9375,34.670572916666664
30,50.618489583333336,39.72265625,59.328125
40,67.6953125,59.809895833333336,94.76692708333333
50,84.63802083333333,81.67317708333333,
100,194.01692708333334,269.8515625,
150,338.515625,592.8580729166666,
200,510.3255208333333,
250,706.98046875,,


==> figs/eval/various/data/runtime-dupkeypct.csv <==
param,ours,baseline-pruning,baseline
0,0.9516666666666667,3.7646666666666664,
20,0.9683333333333334,4.060333333333333,
40,1.001,5.003,
60,0.9966666666666666,5.967333333333333,
80,1.004,6.483666666666667,
100,0.9866666666666666,7.848,


==> figs/eval/various/data/runtime-evts.csv <==
param,ours,baseline-pruning,baseline
5,0.20966666666666667,0.6946666666666667,15.159666666666666
10,0.459,2.1436666666666664,100
15,0.989,5.188,
20,1.7736666666666667,9.776,
25,3.007,16.558333333333334,
30,4.579666666666667,30.679,


==> figs/eval/various/data/runtime-keys.csv <==
param,ours,baseline-pruning,baseline
2000,2.3376666666666663,16.149333333333335,
4000,1.1853333333333333,6.315666666666667,
6000,0.8906666666666666,5.028333333333333,
8000,0.694,3.4136666666666664,
10000,0.5706666666666667,3.0323333333333333,


==> figs/eval/various/data/runtime-readpct.csv <==
param,ours,baseline-pruning,baseline
5,40.17333333333334,100,
25,2.866,16.132666666666665,
50,0.989,5.188,
75,0.424,2.2333333333333334,100
95,0.14566666666666667,0.5233333333333333,4.925


==> figs/eval/various/data/runtime-sessions.csv <==
param,ours,baseline-pruning,baseline
5,0.05333333333333334,0.12333333333333332,1.82
10,0.19666666666666666,0.7133333333333334,100
15,0.4826666666666667,1.975,
20,0.989,5.188,
25,1.6036666666666668,10.372666666666666,
30,2.562,21.04266666666667,


==> figs/eval/various/data/runtime-txns.csv <==
param,ours,baseline-pruning,baseline
10,0.015666666666666666,0.024,0.059333333333333335
20,0.044333333333333336,0.09033333333333333,0.9453333333333334
30,0.081,0.19533333333333333,5.058
40,0.14133333333333334,0.429,19.84733333333333
50,0.20133333333333334,0.7616666666666666,100
100,0.989,5.188,
150,2.5653333333333337,20.315,
200,5.078333333333333,100
250,8.202,


==> figs/eval/various/various-ours-baseline-new/mem-evts.csv <==
param,baseline,ours
5,83.82291666666667,129.36067708333334
10,,165.08463541666666
15,,215.30729166666666
20,,285.7369791666667
25,,371.42578125
30,,463.2578125


==> figs/eval/various/various-ours-baseline-new/mem-readpct.csv <==
param,baseline,ours
5,,396.0872395833333
25,,269.6484375
50,,215.30729166666666
75,,168.01953125
95,83.24348958333333,132.203125


==> figs/eval/various/various-ours-baseline-new/mem-sessions.csv <==
param,baseline,ours
5,45.856770833333336,44.322916666666664
10,133.40364583333334,89.97005208333333
15,,148.70572916666666
20,,215.30729166666666
25,,299.5143229166667
30,,383.0091145833333


==> figs/eval/various/various-ours-baseline-new/mem-txns.csv <==
param,baseline,ours
10,17.18359375,21.481770833333332
20,34.970052083333336,36.756510416666664
30,60.411458333333336,53.08984375
40,91.93098958333333,70.86328125
50,136.15625,91.33984375
100,,215.30729166666666
150,,382.04296875
200,,593.3372395833334
250,,828.3567708333334


==> figs/eval/various/various-ours-baseline-new/runtime-evts.csv <==
param,baseline,ours
5,33.498,0.361
10,4200,1.2146666666666668
15,4200,2.4523333333333337
20,4200,4.506333333333333
25,4200,7.522666666666667
30,4200,10.606333333333334


==> figs/eval/various/various-ours-baseline-new/runtime-readpct.csv <==
param,baseline,ours
5,4200,131.99
25,4200,5.941
50,4200,2.4523333333333337
75,4200,1.0586666666666666
95,9.934333333333335,0.3073333333333333


==> figs/eval/various/various-ours-baseline-new/runtime-sessions.csv <==
param,baseline,ours
5,3.5696666666666665,0.111
10,114.39166666666667,0.4703333333333333
15,4200,1.313
20,4200,2.4523333333333337
25,4200,4.362
30,4200,5.859


==> figs/eval/various/various-ours-baseline-new/runtime-txns.csv <==
param,baseline,ours
10,0.10333333333333333,0.027
20,1.7113333333333332,0.10366666666666667
30,12.643666666666666,0.18333333333333335
40,43.86866666666666,0.33166666666666667
50,149.927,0.516
100,4200,2.4523333333333337
150,4200,5.9223333333333334
200,4200,11.864333333333335
250,4200,18.368333333333332


==> figs/eval/various/various-pldi/mem-dupkeypct.csv <==
param,ours,baseline-pruning,baseline
0,192.86588541666666,261.4830729166667,8796093022208.0
20,193.50520833333334,266.7278645833333,8796093022208.0
40,193.32682291666666,269.0,8796093022208.0
60,193.3515625,272.7213541666667,8796093022208.0
80,194.42578125,276.7994791666667,8796093022208.0
100,193.67708333333334,276.7552083333333,8796093022208.0


==> figs/eval/various/various-pldi/mem-evts.csv <==
param,ours,baseline-pruning,baseline
5,126.55989583333333,57.666666666666664,84.96354166666667
10,153.65755208333334,137.50520833333334,8796093022208.0
15,194.01692708333334,269.8515625,8796093022208.0
20,249.03125,439.8229166666667,8796093022208.0
25,317.7916666666667,644.9934895833334,8796093022208.0
30,388.9010416666667,863.23828125,8796093022208.0


==> figs/eval/various/various-pldi/mem-keys.csv <==
param,ours,baseline-pruning,baseline
2000,276.92578125,552.05859375,8796093022208.0
4000,207.9765625,318.6184895833333,8796093022208.0
6000,185.20052083333334,245.62239583333334,8796093022208.0
8000,171.94791666666666,192.37109375,8796093022208.0
10000,164.49739583333334,172.78255208333334,8796093022208.0


==> figs/eval/various/various-pldi/mem-readpct.csv <==
param,ours,baseline-pruning,baseline
5,363.3606770833333,8796093022208.0,8796093022208.0
25,245.3984375,382.4596354166667,8796093022208.0
50,194.01692708333334,269.8515625,8796093022208.0
75,157.94401041666666,174.46614583333334,8796093022208.0
95,128.20963541666666,66.46484375,83.26041666666667


==> figs/eval/various/various-pldi/mem-sessions.csv <==
param,ours,baseline-pruning,baseline
5,42.518229166666664,32.4296875,44.515625
10,84.93880208333333,82.51041666666667,5864062014848.973
15,134.28645833333334,162.4765625,8796093022208.0
20,194.01692708333334,269.8515625,8796093022208.0
25,262.3776041666667,412.6627604166667,8796093022208.0
30,337.8190104166667,588.5729166666666,8796093022208.0


==> figs/eval/various/various-pldi/mem-txns.csv <==
param,ours,baseline-pruning,baseline
10,21.161458333333332,14.803385416666666,16.868489583333332
20,35.5703125,25.9375,34.670572916666664
30,50.618489583333336,39.72265625,59.328125
40,67.6953125,59.809895833333336,94.76692708333333
50,84.63802083333333,81.67317708333333,2932031007488.5923
100,194.01692708333334,269.8515625,8796093022208.0
150,338.515625,592.8580729166666,8796093022208.0
200,510.3255208333333,2932031008036.1094,8796093022208.0
250,706.98046875,8796093022208.0,8796093022208.0


==> figs/eval/various/various-pldi/runtime-dupkeypct.csv <==
param,ours,baseline-pruning,baseline
0,0.9516666666666667,3.7646666666666664,9223372036854776.0
20,0.9683333333333334,4.060333333333333,9223372036854776.0
40,1.001,5.003,9223372036854776.0
60,0.9966666666666666,5.967333333333333,9223372036854776.0
80,1.004,6.483666666666667,9223372036854776.0
100,0.9866666666666666,7.848,9223372036854776.0


==> figs/eval/various/various-pldi/runtime-evts.csv <==
param,ours,baseline-pruning,baseline
5,0.20966666666666667,0.6946666666666667,15.159666666666666
10,0.459,2.1436666666666664,9223372036854776.0
15,0.989,5.188,9223372036854776.0
20,1.7736666666666667,9.776,9223372036854776.0
25,3.007,16.558333333333334,9223372036854776.0
30,4.579666666666667,30.679,9223372036854776.0


==> figs/eval/various/various-pldi/runtime-keys.csv <==
param,ours,baseline-pruning,baseline
2000,2.3376666666666663,16.149333333333335,9223372036854776.0
4000,1.1853333333333333,6.315666666666667,9223372036854776.0
6000,0.8906666666666666,5.028333333333333,9223372036854776.0
8000,0.694,3.4136666666666664,9223372036854776.0
10000,0.5706666666666667,3.0323333333333333,9223372036854776.0


==> figs/eval/various/various-pldi/runtime-readpct.csv <==
param,ours,baseline-pruning,baseline
5,40.17333333333334,9223372036854776.0,9223372036854776.0
25,2.866,16.132666666666665,9223372036854776.0
50,0.989,5.188,9223372036854776.0
75,0.424,2.2333333333333334,9223372036854776.0
95,0.14566666666666667,0.5233333333333333,4.925


==> figs/eval/various/various-pldi/runtime-sessions.csv <==
param,ours,baseline-pruning,baseline
5,0.05333333333333334,0.12333333333333332,1.82
10,0.19666666666666666,0.7133333333333334,6148914691236535.0
15,0.4826666666666667,1.975,9223372036854776.0
20,0.989,5.188,9223372036854776.0
25,1.6036666666666668,10.372666666666666,9223372036854776.0
30,2.562,21.04266666666667,9223372036854776.0


==> figs/eval/various/various-pldi/runtime-txns.csv <==
param,ours,baseline-pruning,baseline
10,0.015666666666666666,0.024,0.059333333333333335
20,0.044333333333333336,0.09033333333333333,0.9453333333333334
30,0.081,0.19533333333333333,5.058
40,0.14133333333333334,0.429,19.84733333333333
50,0.20133333333333334,0.7616666666666666,3074457345618295.0
100,0.989,5.188,9223372036854776.0
150,2.5653333333333337,20.315,9223372036854776.0
200,5.078333333333333,3074457345618291.0,9223372036854776.0
250,8.202,9223372036854776.0,9223372036854776.0


==> figs/eval/width-revisit/grh.csv <==
param,ours-hcp,ours-hc,ours-h,ours
1,423,0,0,0
2,422,nan,nan,nan
3,388,
4,297,
5,217,
6,141,
7,97,
8,60,
9,33,
10,22,
11,10,
12,6,
13,4,
14,2,
15,2,
16,1,
17,1,

==> figs/eval/width-revisit/grubis.csv <==
param,ours-hcp,ours-hc,ours-h,ours
1,878,44,9,1,
2,861,44,9,1,
3,763,21,8,1,
4,592,9,6,
5,456,nan,
6,300,nan,
7,199,nan,
8,124,nan,
9,80,nan,
10,39,nan,
11,25,nan,
12,10,nan,
13,5,nan,
14,2,nan,

==> figs/eval/width-revisit/grw.csv <==
param,ours-hcp,ours-hc,ours-h,ours
1,14241,141,44,6,
2,14161,141,44,6,
3,13779,43,28,2,
4,12362,13,4,1,
5,10688,3,1,nan
6,8755,nan,nan
7,6750,
8,4951,
9,3443,
10,2239,
11,1390,
12,828,
13,481,
14,264,
15,145,
16,93,
17,46,
18,24,
19,13,
20,5,
21,3,

==> figs/eval/width-revisit/gtwitter.csv <==
param,ours-hcp,ours-hc,ours-h,ours
1,276,10,2,4,
2,264,10,2,4,
3,135,3,1,1,
4,78,nan,nan,
5,47,nan,nan,
6,19,nan,nan,
7,8,nan,nan,
8,3,nan,nan,

==> figs/eval/width-revisit/gwh.csv <==
param,ours-hcp,ours-hc,ours-h,ours
1,26886,437,104,18,
2,26751,437,104,18,
3,25880,205,71,3,
4,22725,61,13,nan,
5,19028,16,5,
6,14901,5,2,
7,10839,2,1,
8,7409,1,nan,
9,4681,nan,
10,2829,
11,1640,
12,907,
13,494,
14,271,
15,141,
16,77,
17,39,
18,17,
19,11,
20,6,
21,3,
